Self-Organized Bistability Associated With First-Order Phase Transitions

Self-organized criticality elucidates the conditions under which physical and biological systems tune themselves to the edge of a second-order phase transition, with scale invariance. Motivated by the empirical observation of bimodal distributions of activity in neuroscience and other fields, we propose and analyze a theory for the self-organization to the point of phase-coexistence in systems exhibiting a first-order phase transition. It explains the emergence of regular avalanches with attributes of scale-invariance which coexist with huge anomalous ones, with realizations in many fields.

==> DATOS-para-submision.txt <==



We present a theory, analogous to self-organized criticality, but for the self-organization  to a point of bistability/phase-coexistence associated with a discontinuous phase transition, rather than to the critical point of a second-order one.  The theory is very general and the predictions and results have many possible applications from physics to neuroscience.

We propose a general theory to understand self-organization to states of bistability; the counterpart of self-organized criticality for first-order phase transitions. Hopefully, this will be appealing to a broad audience, and will open a research line allowing to put under a common framework results scattered in the literature (e.g. neuroscience).


SUPP-1-SOB-Movie-avalanches.gif 

A movie illustrating regular and kind avalanches in a model exhibiting SOB (i.e. the facilitated sandpile model).



SUPP-2-SOB-Avalanche-shape.png

Different averaged shapes of regular an king avalanches as described in the main text. The inset shows regular avalanches (rescaled by the square-root of time) as a function of the re-scaled time. The green curve stands for their average. Main figure: shape of three different king avalanches, showing a characteristic triangular shape (linear growing followed by linear shrinking). The rightmost inset show the activity time-series fro which these data have been extracted, illustrating the presence of quasi-periodicity.

